Learning Generalizable Program and Architecture Representations for Performance Modeling

Performance modeling is an essential tool in many areas, including performance characterization/optimization, design space exploration, and resource allocation problems, to name a few. However, existing performance modeling approaches have limitations, such as high computational cost for discrete-event simulators, narrow flexibility of hardware emulators, or restricted accuracy/generality of analytical/data-driven models. To address these limitations, this paper proposes PerfVec, a novel deep learning-based performance modeling framework that learns high-dimensional and independent/orthogonal program and microarchitecture representations. Once learned, a program representation can be used to predict its performance on any microarchitecture, and likewise, a microarchitecture representation can be applied in the performance prediction of any program. Additionally, PerfVec yields a foundation model that captures the performance essence of instructions, which can be directly used by developers in numerous performance modeling related tasks without incurring its training cost. The evaluation demonstrates that PerfVec is more general and efficient than previous approaches.

==> fig/cache_dse.csv <==
9.344747477,11.18941529,14.88076879,22.26347578,37.02888977,66.55971775,7.328658995,8.731713403,11.53990264,17.15628111,28.38903805,50.85455193,7.541354182,8.903461195,11.62987993,17.08271741,27.98839237,49.79974228,5.787436214,6.727527375,8.607709698,12.36807434,19.88880364,34.93026222,6.905035764,7.837361268,9.702012276,13.43131429,20.88991832,35.80712639,9.232101062,10.16404817,12.02794239,15.75573084,23.21130772,38.12246148
8.105334129,9.757329142,13.04398992,19.61679421,32.79546864,59.59313017,6.706926065,8.04433983,10.70052657,16.01105887,26.66388325,48.06857295,5.980288182,7.071899761,9.251084344,13.60860701,22.32918842,39.78867205,5.485125025,6.386526113,8.184740196,11.77948031,18.97310416,33.37613783,6.358085837,7.1713854,8.858818714,12.28497583,19.13962966,32.86290469,9.121702287,9.381898186,10.57819319,13.76580715,20.21417251,33.25951434


==> fig/mm.csv <==
,1,2,4,8,16,32,64,128
gem5,3.30E+09,1.15E+09,6.94E+08,4.93E+08,4.57E+08,5.36E+08,5.07E+08,4.79E+08
PerfVec,4.04E+09,1.12E+09,6.74E+08,5.33E+08,4.09E+08,4.04E+08,4.40E+08,4.72E+08
ThunderX2,0.208,0.062,0.031,0.019,0.016,0.014,0.013,0.014


==> fig/nas.csv <==
Linear-1-256,MLP-2-256,GRU-2-256,biLSTM-2-256,Transformer-2-256,LSTM-1-256,LSTM-2-256,LSTM-3-256,LSTM-4-256,LSTM-2-64,LSTM-2-128,LSTM-2-512,LSTM-2-1024
0.099588235,0.046158824,0.057576471,0.039058824,0.136117647,0.049052941,0.035635294,0.047064706,0.043011765,0,0,0.039429412,0.037452941
0.214785714,0.078142857,0.081357143,0.063185714,0.147257143,0.077442857,0.055357143,0.064514286,0.061242857,0.098071429,0.070457143,0.059971429,0.0583
0.01895,0.02377,0.04093,0.02217,0.12832,0.02918,0.02183,0.03485,0.03025,0,0,0.02505,0.02286


==> fig/suarch_acc.csv <==
525.x264,527.cam4,531.deepsjeng,538.imagick,544.nab,548.exchange2,549.fotonik3d,557.xz,999.specrand,500.perlbench,502.gcc,505.mcf,507.cactuBSSN,508.namd,519.lbm,521.wrf,523.xalancbmk
0.0894,-0.0537,-0.0172,-0.0502,-0.0655,0.0345,-4.95E-02,-0.0357,0.0085,7.35E-02,-0.1595,-0.0136,5.47E-02,-0.0167,-0.9152,-0.0982,-0.0727
0.0477,-0.0673,-0.0036,0.0175,0.0115,-0.001,2.72E-02,-0.0219,-0.0087,-1.36E-02,0.0527,-0.0166,-9.05E-02,-0.042,0.1848,-0.0475,-0.0615
0.0171,-0.0218,-0.003,0.0256,-0.0165,0.0355,7.59E-05,0.012,0.0025,-5.95E-03,0.052,0.0389,-8.32E-03,-0.016,0.4093,-0.0805,0.0015
0.0306,-0.0626,-0.0138,0.0382,0.0184,-0.0381,-5.95E-02,-0.0135,-0.0465,-4.78E-02,0.0413,-0.0629,-5.61E-02,-0.0667,0.8117,-0.084,-0.0568
0.2006,-0.1201,-0.0253,0.0407,0.1014,0.0528,-1.87E-02,-0.0537,-0.0173,-3.37E-02,0.0371,-0.2288,-1.27E-01,-0.1816,-0.1851,0.0153,-0.0302
-0.0109,-0.1055,0.0067,-0.0094,-0.1155,-0.1334,-2.91E-02,-0.0953,-0.1561,-8.87E-02,0.0368,-0.0676,-1.08E-01,-0.101,0.5063,-0.076,-0.1026
-0.0005,-0.0147,-0.007,0.0136,-0.0068,-0.0059,-1.27E-02,-0.0091,0.0042,7.94E-05,0.1754,0.0364,-3.75E-02,-0.03,1.1288,-0.0476,-0.0067
0.0556,-0.1308,-0.0011,-0.0505,-0.0188,0.0576,-2.74E-02,0.0026,-0.0771,-3.56E-01,0.082,-0.3848,-2.50E-01,-0.4073,0.4284,-0.4064,-0.1709
0.0312,0.0229,-0.0189,-0.0044,-0.075,0.0664,-2.50E-02,-0.0056,0.0224,8.17E-02,0.0794,-0.0141,8.22E-02,-0.0148,-0.7049,0.3225,0.0649
-0.1117,-0.167,-0.0162,-0.0108,0.0011,0.0661,-1.03E-02,-0.0012,-0.0057,7.72E-02,-0.0962,-0.0229,5.16E-02,0.0029,-0.2372,-0.2117,-0.1557
-0.0079,-0.0673,-0.017,0.0289,-0.0502,-0.0181,3.39E-03,-0.0103,-0.0312,-4.07E-03,-0.0416,-0.0373,-6.57E-02,-0.1,-0.7304,-0.0814,-0.0223
0.0619,-0.048,-0.0064,-0.0016,-0.0533,-0.0287,-3.19E-02,-0.0257,-0.0528,-4.45E-03,0.0897,-0.0464,-3.66E-02,-0.0183,0.432,0.2015,0.005
0.0177,-0.0192,-0.0064,-0.005,-0.038,0.049,-1.73E-02,0.003,0.0088,-1.85E-02,0.081,0.0511,4.23E-03,-0.0104,0.3754,-0.1154,-0.0278
0.0625,-0.1622,-0.0054,-0.0179,-0.0272,-0.0119,-6.09E-03,-0.0044,-0.013,-1.13E-01,0.0699,-0.1314,-1.95E-01,-0.1579,0.5643,-0.0267,-0.0834
-0.1112,-0.1223,-0.016,-0.0732,-0.0416,-0.0549,-1.43E-02,-0.0204,-0.0677,-2.15E-01,0.0465,-0.0809,-2.20E-01,-0.2724,0.168,-0.1336,-0.0933
0.0457,0.079,0.0002,-0.0209,0.0572,0.0216,9.68E-02,0.0262,0.1226,4.01E-01,0.1977,0.098,1.54E-01,0.1615,0.6651,-0.0054,-0.0034
0.006,-0.1148,-0.0041,-0.0145,-0.0603,0.0115,-2.28E-03,-0.0523,-0.0371,-1.67E-01,0.1707,-0.1499,-1.13E-01,-0.1593,0.7645,0.0825,0.0307
0.0351,-0.1111,-0.0158,-0.0685,-0.0934,-0.156,-1.12E-01,0.0116,-0.1826,-9.22E-02,0.1316,-0.0984,-7.52E-02,-0.174,0.4167,-0.1574,-0.0975
0.0073,-0.0539,-0.0102,0.044,-0.0723,0.003,-3.69E-02,0.0156,-0.0166,4.53E-03,0.0601,-0.0176,-3.35E-02,-0.0441,0.1623,0.0171,-0.0026
0.0221,-0.0805,0.0083,0.0388,0.0619,0.0305,-4.61E-02,0.0598,-0.054,-1.28E-01,0.3383,-0.1965,-1.01E-01,-0.1773,1.1244,0.0747,0.0197
0.1545,-0.0436,-0.0061,-0.0537,-0.0132,-0.0417,-1.78E-02,-0.0423,0.0123,1.05E-01,0.0563,-0.0689,-1.20E-02,-0.0018,-0.3161,-0.0536,-0.0613
-0.0272,-0.0692,-0.0058,0.0026,-0.0187,-0.0155,-1.31E-02,-0.0047,-0.0455,-4.79E-02,-0.0256,0.0096,-4.15E-02,-0.0374,0.6105,-0.1157,-0.0565
0.0232,-0.0465,-0.0088,0.0283,-0.0325,-0.0153,2.70E-02,-0.0368,0.0054,3.08E-03,0.0565,-0.0367,-4.93E-02,-0.0421,0.2765,-0.0221,-0.0319
0.0017,-0.0324,-0.0082,-0.0388,-0.0186,-0.0439,-2.92E-02,-0.0029,-0.0501,-2.62E-02,0.0581,0.0033,-9.89E-02,-0.1057,0.2354,-0.014,-0.0071
0.0026,0.0544,-0.0205,-0.0723,-0.1725,-0.1199,-3.12E-02,-0.0479,-0.0186,2.77E-01,0.0413,-0.0679,1.13E-01,-0.0567,-0.4441,-0.0669,0.0063
-0.0193,-0.0432,0.0136,-0.0389,-0.0452,0.0432,-9.09E-03,-0.0132,0.05,-1.91E-02,0.3823,0.0213,-1.26E-01,-0.0756,0.9345,0.11,-0.0232
0.012,-0.0097,-0.0016,0.0043,-0.004,0.0427,-1.44E-02,0.0202,0.0014,3.27E-02,0.1197,0.0216,-2.18E-02,-0.0019,0.6197,0.0274,0.0435
0.0657,-0.0872,-0.0026,-0.0462,-0.0443,-0.0206,-7.97E-03,0.0083,-0.0589,5.86E-02,-0.0426,-0.1101,8.61E-03,-0.0763,0.2694,-0.2031,-0.0648
0.0184,-0.1242,-0.0102,0.0244,-0.0364,-0.0573,-1.68E-02,-0.0886,-0.0594,-6.99E-02,0.0138,-0.1076,-1.33E-01,-0.1205,0.2378,-0.0801,-0.0469
-0.0934,-0.1171,-0.0071,-0.0892,-0.0748,-0.1331,-5.67E-02,-0.0699,-0.0755,-5.22E-02,0.0843,-0.0497,-8.53E-02,-0.0791,0.3068,0.1239,-0.0873
-0.1539,0.1192,-0.009,-0.1627,-0.0648,0.0823,3.12E-03,0.0999,-0.0499,-2.87E-01,0.4531,-0.0013,1.93E-02,-0.1983,0.9432,-0.0562,0.031
-0.013,-0.1388,-0.0011,0.0278,0.0101,0.0138,-1.52E-02,0.0163,-0.0443,-2.06E-01,0.0498,-0.2046,-1.35E-01,-0.1989,0.5084,-0.0144,-0.0254
0.014,-0.0528,-0.0083,-0.0582,-0.0201,0.0184,-2.61E-02,-0.0258,0.0141,4.79E-02,0.0613,0.0301,-1.62E-02,-0.0193,0.1416,-0.1288,0.0113
-0.0748,-0.0734,-0.0093,-0.0698,-0.0969,-0.0734,-6.95E-02,-0.0286,-0.0964,-9.82E-02,0.1026,-0.051,-8.13E-02,-0.1045,0.0916,-0.1138,-0.1067
0.1224,-0.0734,-0.0082,0.0417,0.0052,0.0664,-4.64E-02,0.0482,-0.0396,-1.73E-01,0.2942,-0.1427,7.17E-03,-0.1029,1.0118,-0.1009,0.0004
-0.0023,0.0144,-0.0034,0.0212,-0.0599,-0.0012,3.52E-02,-0.0184,0.0122,3.30E-02,0.0821,-0.0162,-3.46E-02,-0.0231,0.2688,0.002,-0.0283
0.0679,-0.0194,-0.0064,-0.0153,-0.019,0.0215,5.57E-03,-0.0159,-0.0289,1.22E-02,0.0221,-0.0185,2.00E-02,0.0125,0.4366,-0.056,-0.0142
0.0525,-0.1473,-0.0012,0.0237,0.0344,-0.0243,1.38E-02,0.0206,-0.0572,-1.31E-01,0.0329,-0.1063,-2.15E-01,-0.1084,0.3008,0.0422,-0.083
0.0571,-0.0406,-0.0197,-0.0582,-0.0085,-0.0642,2.40E-02,0.0323,0.004,-5.59E-02,-0.0431,-0.0319,-4.40E-02,-0.1233,-0.884,-0.1178,-0.0219
0.1491,-0.0739,-0.0145,0.039,-0.0187,-0.0534,-1.56E-02,-0.0035,-0.0465,2.02E-01,0.0524,-0.1096,-4.49E-02,-0.0045,0.3749,-0.0955,-0.0715
0.0136,-0.1089,-0.0022,-0.1339,-0.1467,-0.0679,-8.71E-03,-0.0739,-0.0538,-1.29E-01,0.313,-0.1732,-1.05E-01,-0.2278,0.0594,-0.0544,-0.0342
0.0065,-0.0172,-0.0063,0.0142,-0.0086,0.0287,4.84E-02,-0.0301,-0.0042,-2.81E-02,0.1094,0.1101,-2.41E-02,0.0071,0.3001,-0.0308,0.0139
0.0014,-0.0584,-0.0012,-0.0323,-0.0246,-0.0597,-8.51E-02,-0.0133,-0.0672,-4.56E-02,0.0875,-0.0425,-2.37E-02,-0.0927,-0.0463,-0.0796,-0.035
0.024,-0.0816,-0.003,0.0253,-0.0295,-0.0504,1.20E-02,-0.0366,-0.0171,-8.76E-02,0.028,-0.1375,-6.91E-02,-0.1809,0.4551,0.2183,-0.0018
-0.0247,0.0017,-0.0135,0.0566,-0.0034,0.0908,-1.94E-04,0.0576,-0.0037,2.24E-02,0.2042,0.0961,4.08E-02,0.0397,-0.5183,-0.0398,0.0503
-0.0499,-0.1871,-0.0237,-0.0176,0.1081,0.0083,-1.06E-01,0.0667,-0.1781,-2.31E-01,0.3869,-0.1229,-6.89E-02,-0.2718,0.7792,-0.2507,-0.1401
-0.0174,-0.1306,-0.0128,-0.0037,-0.031,-0.0342,1.87E-03,-0.0339,-0.0182,-1.22E-01,0.0591,-0.1058,-1.88E-01,-0.1713,0.3154,-0.03,-0.0373
-0.0175,-0.0597,-0.0024,0.0117,-0.0525,-0.0431,-4.02E-02,-0.0333,-0.0464,-6.86E-02,0.1279,0.0298,-9.02E-02,-0.0565,0.421,-0.0436,-0.0274
0.0408,0.0183,-0.0083,-0.0427,-0.0053,0.0218,-1.12E-02,0.0189,0.006,-7.51E-03,0.0635,0.0095,1.66E-02,-0.0139,0.3015,-0.0616,-0.0073
0.0288,-0.1734,-0.0137,0.0606,0.0227,-0.0505,-2.87E-02,-0.0183,-0.0154,-1.69E-01,-0.0355,-0.1294,-1.65E-01,-0.1639,0.5985,-0.0705,-0.1369
-0.0252,-0.0518,-0.0051,-0.0305,-0.0249,-0.0183,-3.15E-02,0.0018,-0.0566,-6.59E-02,0.177,-0.0275,-6.27E-02,-0.1053,0.745,-0.0389,-0.0359
-0.0281,-0.0201,-0.0057,-0.034,-0.0503,0.0165,5.64E-02,0.0034,0.0251,6.88E-02,0.0149,-0.0168,-1.02E-02,0.0195,0.5516,-0.0889,-0.0212
0.0526,-0.0896,-0.0045,0.0476,-0.0101,0.0674,-2.11E-02,0.0049,-0.0269,-6.13E-02,0.0586,-0.1154,-2.39E-02,-0.0718,0.2195,-0.0427,-0.0023
0.0063,-0.0845,-0.0206,0.023,-0.0099,0.0102,-9.33E-03,0.0256,-0.032,-9.35E-03,0.0406,0.0168,-2.04E-02,-0.0353,0.1721,-0.1096,-0.0594
-0.006,-0.0057,-0.008,-0.0421,0.0039,0.0081,-7.76E-03,0.0173,-0.008,-7.82E-02,0.039,0.0129,4.47E-02,-0.0436,0.2597,-0.1213,-0.0292
-0.039,-0.1286,-0.0034,-0.0726,0.0874,0.1762,6.12E-02,0.0406,0.0343,-2.01E-01,0.0906,-0.1239,-1.02E-01,-0.1965,0.3398,0.0764,-0.0534
-0.0135,-0.0555,-0.0071,-0.0282,-0.0415,-0.0148,-9.49E-03,-0.0388,-0.012,4.23E-02,0.0385,-0.0036,-5.07E-02,-0.0189,0.5209,0.1005,-0.0105
-0.0178,-0.0221,0.0003,-0.0642,-0.0605,-0.0579,-6.11E-02,-0.0291,-0.0599,-4.22E-02,0.1855,-0.0623,-5.77E-03,-0.0564,0.4859,-0.0398,-0.0374
0.041,0.0413,-0.0435,-0.0062,0.0007,0.1065,7.33E-02,0.0442,0.0624,-1.41E-01,0.426,-0.0215,1.26E-01,-0.0602,-0.2063,-0.0493,0.0842
0.052,-0.0339,-0.0042,0.1019,-0.0394,-0.0494,3.34E-03,0.0126,-0.0499,6.01E-02,0.0273,-0.0297,-6.93E-02,-0.0446,0.2495,-0.0173,0.0076
-0.0172,-0.0681,0.004,0.0171,-0.0413,-0.0241,-1.81E-02,0.0186,-0.0156,-1.10E-01,0.057,-0.0275,-2.25E-02,-0.181,0.6705,0.1764,0.0078
-0.0508,-0.0439,-0.0055,-0.0345,-0.0444,-0.0397,-5.67E-02,0.0317,-0.0464,-1.59E-02,0.0352,0.036,-4.76E-02,-0.0085,0.2276,0.0119,0.0195
-0.0526,-0.0568,-0.0051,-0.0441,-0.0437,-0.084,-5.37E-02,-0.0501,-0.0961,-4.90E-02,0.0055,-0.088,-6.00E-02,-0.0541,0.2807,-0.0749,-0.0724
-0.0299,-0.0643,-0.0071,0.0685,-0.0086,0.0091,-9.28E-03,0.0425,-0.0341,-8.02E-02,0.0211,-0.054,5.80E-03,-0.0614,0.2222,0.0664,-0.0351
-0.1101,-0.0704,-0.0004,-0.1258,-0.0721,-0.267,-1.33E-01,-0.1182,-0.176,-1.49E-01,0.0892,-0.1135,-1.63E-01,-0.1446,0.3572,-0.0193,-0.0552
0.0031,0.0036,-0.0045,0.0153,-0.0203,0.0772,3.01E-02,-0.0217,0.0438,6.03E-02,0.1397,0.0326,3.11E-02,0.0572,0.6385,-0.0148,-0.0047
0.0647,-0.0792,0.0035,0.1231,0.0088,0.0285,8.91E-03,0.0204,0.0192,4.02E-03,0.0273,-0.0301,-1.84E-02,-0.1488,0.3284,0.2405,-0.0025
0.0499,-0.0597,-0.0079,0.0902,0.0406,0.0568,1.07E-02,0.0534,0.0499,-2.09E-02,0.013,0.092,-2.02E-02,0.0194,0.1573,-0.0604,0.0276
-0.0704,-0.0559,-0.0039,-0.1041,-0.0768,-0.1318,-6.45E-02,-0.02,-0.1063,-1.89E-02,0.003,-0.0457,-5.68E-02,-0.0812,0.2019,-0.0668,-0.0521
-0.0237,-0.0842,-0.0087,-0.0278,0.0157,0.0275,-2.14E-02,-0.0084,-0.0141,-1.43E-01,0.0122,-0.0829,-5.43E-02,-0.2018,0.1467,0.0104,-0.0903
-0.0322,-0.0434,-0.0188,0.0778,-0.0548,-0.0082,1.79E-02,0.0047,0.1088,2.29E-01,-0.102,0.0044,-1.13E-02,0.0489,-0.6833,0.0027,-0.0306
0.0296,-0.1099,-0.0042,0.1095,0.0135,0.0352,-5.45E-03,-0.0099,0.0303,-1.15E-01,-0.0853,-0.0295,2.41E-04,0.0807,1.056,-0.1642,-0.0257
0.0708,-0.2477,-0.0598,-0.2232,-0.0937,-0.1539,-1.96E-01,0.0172,-0.1103,1.36E-01,-0.2073,-0.3474,-1.21E-01,-0.1347,-0.895,-0.4057,-0.2204
0.0987,-0.0242,-0.0224,0.1247,-0.0702,0.2196,2.11E-02,-0.1144,0.2266,1.15E-01,0.1764,0.0619,-1.78E-02,0.0951,0.3637,0.0169,-0.0488
-0.0274,-0.0401,-0.0078,-0.0123,-0.0094,0.0844,7.61E-02,0.0275,0.078,-9.55E-03,-0.0377,0.1152,3.05E-02,0.112,0.2595,-0.0017,-0.0159
-0.009,-0.1665,-0.0161,-0.058,-0.0896,-0.0671,-1.05E-01,-0.011,-0.0651,-8.57E-02,-0.0947,-0.0892,-5.57E-02,-0.0911,-0.819,0.0114,-0.0997
0.0943,-0.1003,-0.015,0.021,-0.0011,0.0635,2.28E-02,0.0298,0.0444,5.67E-02,-0.1617,0.042,-1.44E-04,0.0476,-0.5552,-0.0451,-0.0601


==> fig/suarch_lbm_acc.csv <==
519.lbm,525.x264,527.cam4,531.deepsjeng,538.imagick,544.nab,548.exchange2,549.fotonik3d,557.xz,999.specrand,500.perlbench,502.gcc,505.mcf,507.cactuBSSN,508.namd,521.wrf,523.xalancbmk
-2.59E-03,0.0146,-0.0235,2.31E-03,-6.74E-03,-0.0214,0.0239,-2.80E-02,-0.0039,-1.20E-03,-2.20E-03,0.0635,0.0416,-4.50E-03,0.0522,0.0061,-0.0307
-1.02E-02,0.0023,-0.0342,5.99E-03,-7.34E-03,-0.0025,-0.0009,2.39E-02,-0.0172,9.74E-03,8.19E-02,0.0431,0.1157,-8.61E-02,-0.0219,0.0351,0.0162
-8.61E-03,-0.0033,-0.0098,-4.46E-03,1.02E-02,0.0325,0.0041,1.35E-02,-0.0127,-5.15E-04,2.71E-02,0.0612,0.0447,-4.87E-02,0.0326,0.0054,0.0256
2.30E-03,-0.0131,-0.0046,-4.84E-04,1.67E-03,-0.0054,0.0112,2.80E-03,0.0087,1.70E-02,2.23E-02,0.046,0.0041,-5.54E-02,0.0223,0.0301,0.0017
4.89E-03,-0.0427,-0.0795,9.72E-03,-4.60E-02,0.0519,-0.0452,-1.99E-02,0.0213,-2.98E-02,-1.01E-01,0.1451,-0.1045,-1.93E-01,-0.1534,0.1056,-0.0005
-3.58E-03,0.0267,-0.0229,7.05E-03,4.59E-02,-0.0222,-0.0422,1.96E-02,-0.0578,-8.26E-02,7.19E-02,0.0401,-0.0092,-6.67E-02,-0.0645,0.0716,-0.0084
-5.90E-03,0.0068,-0.011,-7.92E-04,6.67E-03,0.0075,-0.0054,2.80E-03,0.0064,4.42E-03,3.65E-02,0.0767,0.0233,-5.76E-02,-0.0117,-0.0287,0.0128
-5.30E-03,-0.002,-0.0588,7.52E-03,-2.76E-02,0.0133,0.0038,7.80E-03,0.0012,-3.91E-02,-3.52E-01,0.0677,-0.0878,-2.76E-01,-0.3334,-0.3033,-0.1485
2.27E-03,0.0255,-0.0169,-7.32E-04,5.93E-02,-0.022,0.0016,-3.54E-02,0.0042,-9.88E-03,4.09E-02,0.1875,0.0395,-3.36E-02,0.0381,0.1564,0.0656
6.71E-03,-0.0531,-0.0492,2.00E-03,-3.28E-02,0.0306,-0.0084,5.03E-02,-0.0478,4.15E-02,1.00E-01,-0.012,0.038,2.43E-02,0.0831,0.0359,-0.0225
9.76E-04,-0.0099,-0.0403,-6.60E-03,7.07E-02,0.0112,0.007,3.10E-02,-0.0186,-1.02E-02,-3.25E-02,0.09,0.1268,-9.82E-02,0.0235,0.0409,0.0302
-6.64E-03,0.0322,-0.0489,-3.95E-03,3.63E-02,0.0093,-0.0054,-1.01E-02,0.011,-1.93E-02,4.16E-02,0.0935,0.0343,-4.51E-02,0.0722,0.0546,0.0298
-3.16E-03,-0.0086,-0.0136,8.76E-03,-1.68E-03,-0.0148,0.0247,-1.00E-02,0.0034,1.77E-02,9.30E-03,0.0826,0.0416,-4.30E-02,0.0319,-0.0416,-0.0162
-2.26E-03,0.0208,-0.1078,4.68E-03,-2.59E-03,-0.0504,-0.0527,6.40E-03,0.0102,-7.94E-03,-3.67E-02,0.0715,0.0958,-2.21E-01,-0.203,0.0145,-0.0097
8.28E-04,-0.0125,-0.0432,5.84E-04,-6.43E-03,0.0172,-0.0765,1.12E-02,0.019,-1.51E-02,-2.09E-02,0.0871,0.0612,-4.54E-02,-0.1054,-0.0362,-0.0309
4.83E-04,-0.0376,0.0006,6.36E-03,-3.49E-02,0.0447,-0.1639,9.50E-03,0.0203,-4.76E-02,1.97E-01,0.0022,0.0033,-4.88E-02,-0.0537,0.0564,-0.0073
2.01E-03,0.0106,-0.1359,2.43E-03,-9.64E-03,-0.0051,-0.0088,-1.10E-03,-0.0031,-1.30E-02,-1.69E-01,0.0639,0.0206,-1.71E-01,-0.0897,0.0926,0.0178
8.29E-04,-0.0442,-0.0205,6.16E-03,-4.00E-02,0.0144,-0.0573,-2.26E-02,0.0471,-2.82E-02,1.20E-03,0.2036,-0.0341,-2.38E-02,-0.0101,0.0614,0.0245
-6.77E-04,-0.0217,0.001,-3.86E-03,-1.84E-02,0.002,0.0203,1.88E-02,0.0285,1.73E-02,7.49E-02,0.1058,0.0834,-3.57E-02,0.0392,0.0433,0.042
4.07E-04,-0.0018,-0.0285,1.65E-03,-3.44E-02,-0.0127,0.0565,-2.08E-02,0.053,-7.05E-02,-9.09E-02,0.1455,0.1616,-1.17E-01,-0.1752,0.0987,0.0686
2.18E-03,0.0431,0.0023,1.60E-03,-4.55E-02,0.0044,-0.0433,-4.80E-03,-0.0057,1.04E-03,1.20E-01,0.0461,-0.063,-5.19E-02,-0.0099,0.0629,-0.0042
-2.93E-03,-0.0019,-0.0206,-4.16E-05,-1.42E-02,0.0307,-0.0017,7.80E-03,-0.0126,-2.15E-02,1.81E-02,0.0154,0.0205,-2.76E-02,0.0251,-0.0137,0.0253
-4.81E-03,0.0143,-0.0463,4.93E-03,1.09E-02,-0.0033,-0.0349,5.00E-03,-0.0027,3.11E-03,1.81E-02,0.0342,0.025,-8.09E-02,-0.0115,0.0066,-0.0022
6.54E-04,-0.0076,-0.0121,1.44E-04,1.63E-02,-0.0098,-0.0123,8.50E-03,0.0018,2.07E-03,3.86E-02,0.0433,0.024,-8.69E-02,-0.0144,0.0422,0.0393
-1.96E-03,-0.0192,-0.0335,-2.70E-04,2.29E-02,0.0206,-0.0032,5.70E-03,0.0082,-3.06E-03,-3.63E-02,0.049,-0.0003,-2.33E-02,0.0402,0.005,0.0114
-4.86E-03,0.0457,-0.0937,2.11E-03,2.99E-02,0.0869,-0.0554,-6.43E-02,-0.031,-7.92E-02,-6.43E-02,0.1526,0.1037,-2.37E-01,-0.2309,-0.0019,-0.0122
1.33E-02,0.0042,-0.0103,7.97E-04,-1.11E-02,-0.0127,0.0045,-2.41E-02,0.0042,-6.11E-04,6.65E-02,0.0683,0.0331,-3.57E-02,0.0063,0.0514,0.0591
-5.34E-03,0.004,0.0143,1.13E-02,-9.27E-02,-0.0181,0.0014,4.28E-02,0.0091,4.84E-02,1.37E-01,0.0713,0.0125,1.47E-02,0.0692,0.0164,0.0346
-3.75E-03,-0.0092,-0.088,2.35E-03,-2.23E-02,0.0178,-0.0049,1.60E-03,0.008,1.71E-02,5.20E-03,0.06,-0.0033,-9.94E-02,-0.0186,0.0272,-0.0299
4.61E-03,-0.0066,-0.0443,2.58E-03,-7.82E-03,-0.0626,-0.0268,-2.30E-03,-0.0083,3.66E-02,1.60E-01,0.0839,0.0643,-1.31E-02,0.0816,0.1426,0.0404
-7.21E-03,0.0111,-0.0103,1.22E-03,5.73E-03,0.0003,0.0185,1.38E-02,0.0106,9.59E-02,-4.02E-02,0.0973,0.0488,-4.63E-02,-0.0015,-0.0133,-0.0221
-5.34E-04,0.01,-0.1528,-1.12E-04,2.70E-02,0.0049,-0.0332,-8.00E-03,0.0101,-2.72E-03,-2.00E-01,-0.0387,-0.003,-1.78E-01,-0.1371,0.0167,-0.0121
-8.29E-03,0.0053,-0.0262,1.12E-02,6.17E-04,-0.0186,0.0242,1.06E-02,-0.0073,5.77E-02,8.91E-02,0.1129,0.0828,-6.00E-02,0.0484,-0.0072,0.0456
-1.38E-03,0.0103,-0.0356,6.29E-03,-3.35E-02,-0.0289,-0.023,-7.62E-02,-0.0076,-3.10E-03,6.81E-02,0.0551,0.0315,-4.51E-02,0.0298,-0.0363,-0.03
-1.13E-02,0.0716,-0.0859,-7.91E-03,1.01E-02,0.0645,0.0305,-2.53E-02,0.0163,-5.59E-03,-1.87E-01,0.1354,-0.001,-5.23E-02,0.003,0.0012,0.0326
-2.88E-04,0.0081,0.0088,7.98E-05,4.02E-02,-0.0461,-0.0035,-5.20E-03,0.0111,4.42E-04,5.83E-02,0.0522,0.0332,-3.13E-02,0.0161,0.0855,0.0018
1.32E-03,0.0066,-0.0044,-1.21E-02,2.76E-03,0.0186,0.0134,5.30E-03,0.0123,1.45E-03,5.21E-02,0.041,0.0102,-9.70E-03,0.037,-0.0228,0.0135
2.54E-03,0.0224,-0.099,5.47E-03,-1.72E-02,-0.0767,-0.0426,1.70E-03,0.0177,-4.52E-02,-3.62E-02,0.0229,0.1269,-2.06E-01,-0.1089,0.0879,-0.0156
-6.42E-03,0.085,-0.0487,-1.04E-02,4.35E-03,-0.0274,-0.0511,2.42E-02,0.0513,-3.38E-03,-1.06E-01,0.1954,0.0838,-6.50E-02,-0.0728,-0.0814,-0.0018
4.06E-03,0.0356,-0.0405,5.54E-04,-7.34E-02,-0.0543,-0.0125,2.92E-02,0.0336,2.99E-02,2.27E-01,0.0433,0.0565,-3.77E-02,0.0982,0.0773,-0.0425
-8.98E-04,0.048,-0.0352,3.85E-05,-1.11E-01,0.0024,0.0445,1.83E-02,-0.0005,1.42E-02,-9.53E-02,0.2487,0.0458,-1.13E-01,-0.094,0.1931,0.0118
-8.69E-05,0.0129,-0.0048,-1.07E-03,-6.71E-03,-0.0059,-0.0084,3.70E-03,0.0071,-1.03E-02,4.30E-02,0.1551,0.0369,-5.17E-02,0.0021,0.0302,0.0588
3.25E-03,-0.0048,-0.0269,3.73E-02,-1.70E-02,0.018,-0.0546,-5.45E-02,-0.003,-2.95E-02,-4.60E-03,0.1344,0.0096,-5.15E-02,-0.0475,-0.0043,-0.0062
3.23E-04,0.0316,-0.0818,2.28E-03,1.35E-02,0.0121,-0.0391,9.20E-03,-0.0399,-2.51E-02,-1.13E-01,0.0231,0.1137,-1.16E-01,-0.0933,0.0617,0.0033
-2.88E-03,0.0157,-0.0351,-3.91E-03,2.14E-02,0.0152,0.0045,-6.30E-03,0.0012,-1.39E-02,1.04E-02,0.0154,0.0029,-4.72E-02,0.0312,0.0088,0.041
2.50E-03,0.0062,-0.0084,1.04E-02,-9.89E-03,-0.0625,-0.0317,-1.66E-02,-0.0413,-2.38E-02,1.44E-02,0.2266,0.006,-3.09E-02,0.093,0.0697,-0.0098
-4.61E-03,0.0078,-0.1321,-5.16E-04,1.65E-02,-0.0025,-0.0112,9.00E-03,0.014,7.15E-03,-1.25E-01,0.0472,-0.0154,-1.65E-01,-0.0549,-0.021,-0.0105
-5.23E-03,0.0134,-0.0367,-5.07E-03,6.03E-02,0.01,-0.0341,-1.92E-02,0.0106,-3.62E-02,-2.86E-02,0.1266,0.026,-1.03E-01,-0.0108,0.0176,0.0197
-4.55E-03,0.0115,-0.0121,3.33E-03,1.15E-03,0.0104,0.0004,-3.32E-02,0.0042,5.45E-03,2.49E-02,0.0168,-0.0041,-2.41E-02,-0.004,-0.0283,0.0038
-1.25E-02,0.0547,-0.0634,-3.45E-03,1.14E-01,0.0164,-0.048,-1.58E-02,-0.0199,-1.86E-02,-1.08E-01,0.0294,0.0839,-1.62E-01,-0.179,-0.0099,-0.0211
1.64E-03,0.0104,-0.0254,-5.14E-04,-1.81E-02,0.0214,-0.0241,-3.79E-02,0.0236,-2.98E-02,1.75E-02,0.0305,-0.0784,-1.04E-01,-0.0491,0.0209,0.0059
-1.48E-03,-0.0151,0.0255,-3.57E-03,-3.34E-02,0.0086,0.0035,7.81E-02,-0.0006,7.19E-02,1.17E-01,0.0013,0.0683,-6.20E-03,0.0815,0.0339,0.037
-8.79E-03,-0.0106,-0.0783,-1.19E-02,-1.23E-02,0.0158,0.0798,-2.00E-04,0.0225,1.40E-02,-5.66E-02,0.0907,0.0576,-7.89E-02,0.0289,0.0882,0.0227
-1.20E-02,-0.0069,-0.0122,6.86E-03,8.75E-03,-0.0002,-0.033,5.00E-04,-0.0026,1.62E-02,7.04E-02,0.1664,0.0448,-2.95E-02,0.012,-0.0254,0.029
1.62E-03,-0.0345,0.0383,4.62E-04,-3.82E-02,-0.0081,0.0266,-7.50E-03,0.0149,4.40E-02,8.60E-03,0.0274,0.0848,5.18E-02,0.0422,-0.0087,0.0376
8.04E-03,-0.0332,-0.0816,-1.39E-03,-7.98E-02,-0.0264,0.0192,2.10E-02,0.0119,3.11E-02,1.55E-02,-0.0381,0.2181,-9.91E-02,-0.1809,0.0471,-0.0066
1.10E-03,0.0076,-0.0573,-2.04E-03,-1.25E-02,-0.0062,-0.0004,1.37E-02,-0.0081,1.83E-02,9.36E-02,0.0438,0.0493,-8.06E-02,0.0268,0.0217,0.0109
4.48E-03,-0.0178,-0.0044,5.13E-03,-4.31E-02,-0.027,-0.0262,-1.21E-02,-0.0166,1.45E-04,3.88E-02,0.0662,-0.0163,1.26E-02,-0.0074,0.0235,0.0119
8.86E-03,0.0201,-0.0751,-6.85E-03,-5.12E-03,-0.0243,0.0079,2.35E-02,-0.0083,1.19E-02,-3.19E-01,0.2612,0.0639,-7.84E-02,-0.079,-0.0378,-0.0008
-1.26E-03,0.0561,-0.0778,6.52E-04,8.57E-02,-0.019,-0.0944,-3.26E-02,0.0189,-5.58E-02,3.74E-02,0.0023,-0.0655,-1.25E-01,-0.0412,0.0071,0.0028
3.52E-03,-0.0249,-0.0916,6.71E-03,-2.99E-03,-0.0192,-0.0083,-3.70E-03,0.0116,-3.98E-03,-1.63E-01,0.0931,0.154,-5.69E-02,-0.0911,0.0468,0.0091
6.77E-03,-0.0108,-0.0629,5.03E-03,-2.45E-02,-0.0142,-0.0027,-2.95E-02,0.0233,-4.72E-03,1.02E-02,-0.0085,0.0759,-2.82E-02,0.019,0.037,0.0349
7.77E-03,0.0058,-0.0435,7.28E-03,3.55E-02,0.0191,-0.0514,-4.80E-03,-0.0437,-2.43E-02,3.48E-02,-0.0343,-0.0614,-6.10E-03,-0.0021,0.0041,-0.0213
6.37E-03,-0.0178,-0.0719,-1.74E-03,1.94E-05,0.0026,-0.0047,-1.10E-03,0.0132,-4.15E-03,-5.31E-02,-0.0172,0.002,-5.90E-03,-0.0157,-0.0176,-0.0131
5.39E-03,-0.0104,-0.0486,1.11E-02,-5.15E-03,0.0333,-0.1052,-1.73E-02,-0.0508,-5.10E-02,-1.80E-03,0.0323,-0.0288,-3.60E-02,-0.0264,0.0113,-0.0004
3.80E-03,-0.0108,-0.0586,1.56E-03,-1.57E-03,-0.0056,-0.0079,-6.50E-03,-0.0015,9.37E-03,2.33E-02,-0.0445,-0.0176,1.49E-02,0.0341,0.0375,0.0115
-1.90E-03,0.0243,-0.1224,1.84E-04,3.84E-02,-0.0085,-0.0034,-1.50E-03,0.005,-1.90E-02,-7.03E-02,-0.0408,0.1472,-7.80E-02,-0.1512,0.0405,-0.0207
-6.13E-03,0.0048,-0.0856,-2.87E-03,5.34E-02,-0.0123,-0.0046,-1.63E-02,0.0265,1.69E-02,-5.60E-02,0.0165,0.0441,-2.50E-02,0.0004,-0.0102,0.005
4.13E-03,-0.0018,-0.0382,6.24E-03,-6.53E-02,0.0082,-0.0146,-1.15E-02,-0.0007,-4.35E-02,-2.50E-03,-0.0103,-0.0005,1.24E-02,-0.0252,-0.0014,0.0073
-8.69E-03,0.0212,-0.1179,3.11E-03,1.18E-02,0.048,-0.0315,-7.70E-03,0.0065,-2.52E-02,-1.34E-01,-0.0011,0.0068,-4.83E-02,-0.1155,-0.0473,-0.0828
3.94E-03,-0.0438,0.0302,5.26E-03,-8.79E-02,-0.0103,-0.0046,2.82E-02,0.0284,9.10E-02,1.43E-01,0.1042,0.0972,-3.01E-02,0.0812,0.1314,0.048
-2.40E-04,-0.0546,-0.0555,8.18E-03,8.01E-02,-0.0107,-0.0344,-1.37E-02,-0.0091,9.09E-03,-1.69E-01,-0.0719,0.0061,-3.01E-02,0.0826,-0.0182,0.046
1.55E-02,0.0336,-0.0126,-3.36E-02,6.13E-02,-0.0072,-0.0011,-1.64E-02,-0.0193,-3.25E-02,2.62E-01,-0.1723,-0.1964,-5.64E-02,0.04,0.0014,0.0403
-1.14E-02,0.1219,0.0634,3.05E-03,1.36E-01,-0.082,0.1315,8.12E-02,-0.1064,2.58E-01,1.83E-01,0.1302,0.1966,-2.86E-02,0.0995,0.2379,0.0379
2.26E-03,-0.0188,-0.0564,-7.04E-04,-4.42E-02,-0.0028,0.031,2.00E-04,0.0204,3.61E-02,-6.08E-02,-0.0576,0.0377,1.40E-02,0.0256,0.064,0.0119
-2.42E-03,0.0106,-0.088,6.15E-03,-1.49E-02,-0.036,0.0839,-3.37E-02,0.0398,-3.35E-03,-5.88E-02,0.0511,0.0516,1.35E-02,0.0177,0.0381,0.0147
2.09E-03,0.0275,-0.0892,-6.71E-03,-1.95E-02,-0.0247,0.0245,2.81E-02,0.0096,4.33E-03,-2.78E-02,-0.0779,0.0251,-1.20E-02,0.0003,0.0487,-0.015


==> fig/uarch_acc.csv <==
519.lbm,525.x264,527.cam4,531.deepsjeng,538.imagick,544.nab,548.exchange2,549.fotonik3d,557.xz,999.specrand,500.perlbench,502.gcc,505.mcf,508.namd,521.wrf,523.xalancbmk
0.0245,-3.96E-02,-0.0127,0.0076,-0.0771,0.0215,-0.0063,-0.026,0.0024,-0.0464,-0.0176,-0.0032,0.0085,-0.0004,0.0204,0.0219
0.2024,-1.41E-03,0.0127,0.0064,-0.0327,0.0217,-0.0221,-0.0372,0.0049,0.0151,0.051,0.0387,0.041,0.0252,0.0374,0.0218
0.0471,2.40E-02,-0.074,-0.0105,-0.0147,-0.0344,-0.0682,0.0527,0.0343,-0.0066,-0.0844,0.1086,0.0715,-0.0824,-0.0973,-0.054
0.1277,2.23E-02,-0.0011,-0.0024,0.0197,-0.0184,0.0166,0.0117,-0.0142,0.012,0.0121,0.0671,0.0144,0.0323,0.0003,0.0481
-0.0078,6.84E-05,-0.0719,0.0061,-0.0546,0.0028,-0.0477,-0.061,-0.0086,-0.0909,-0.0441,-0.0482,-0.0799,-0.0516,-0.0031,-0.0407
0.2375,-7.46E-03,-0.0698,-0.0026,-0.1122,-0.0051,-0.0042,0.0054,0.0198,0.0303,-0.0834,0.0253,0.0647,0.009,-0.0163,0.0591
0.0936,6.10E-03,-0.0072,0.0166,0.1723,-0.0409,0.0441,-0.0421,0.0076,0.0073,0.0996,0.163,0.0828,0.07,0.2757,0.0858
-0.1124,3.93E-02,0.0237,-0.0005,-0.1734,-0.0493,0.0013,0.0042,0.0166,-0.0037,0.0925,0.0447,0.125,0.0385,0.0321,0.0465
0.5059,-1.40E-01,-0.0477,0.0082,0.0548,0.136,-0.1786,0.0001,0.0009,-0.1114,-0.2089,-0.1773,0.089,-0.373,0.1972,0.0869
0.0937,3.77E-02,0.0187,-0.005,0.1327,-0.001,0.0989,-0.0263,-0.0212,0.0395,0.13,0.1509,0.1666,0.0599,0.1886,0.0847

